Mass Modeling the Andromeda Dwarf Galaxies: Andromeda VI and Andromeda XXIII

Accurately mapping the mass profiles of low mass dwarf spheroidal (dSph) galaxies allows us to test predictions made by dark matter (DM) models. To date, such analyses have primarily been performed on Milky Way (MW) satellites. Meanwhile, the Andromeda Galaxy (M31) is home to 35 known dwarf galaxies, yet only two have been successfully mass-modeled so far. A more comprehensive study of Local Group dwarfs is necessary to better understand the nature of dark matter. In this study, we have undertaken a dynamical study of two higher-luminosity Andromeda dwarf galaxies: Andromeda VI (And VI) and Andromeda XXIII (And XXIII). We infer an enclosed mass for And VI of M(r $<$ r$_{h}$) = (4.9 $\pm$ 1.5) $\times$ 10$^{7}$ M$_{\odot}$, corresponding to a mass-to-light ratio of $[M/L]_{r_{\rm{h}}}$ = (27.1 $\pm$ 8.2) M$_{\odot}$/L$_{\odot}$. We infer an enclosed mass for And XXIII of M(r $<$ r$_{h}$) = (3.1 $\pm$ 1.9) $\times$ 10$^{7}$ M$_{\odot}$, corresponding to a mass-to-light ratio of $[M/L]_{r_{\rm{h}}}$ = (90.2 $\pm$ 53.9) M$_{\odot}$/L$_{\odot}$. Using the dynamical Jeans modeling tool, \gravsphere, we determine And VI and And XXIII's dark matter density at 150 pc, finding $\rho_{\rm{DM,VI}}$(150 pc) = (1.4 $\pm$ 0.5) $\times 10^{8}$ M$_{\odot}$ kpc$^{-3}$ and $\rho_{\rm{DM,XXIII}}$(150 pc) = 0.5$\substack{+0.4 \\ -0.3} \times 10^{8}$ M$_{\odot}$ kpc$^{-3}$. Our results make And VI the first mass-modeled M31 satellite to fall into the cuspy regime. And XXIII has a lower density, implying either a more cored central dark matter density, or a lowering of the density through tides. This adds And XXIII to a growing list of M31 dwarfs with a central density lower than most MW dwarfs and lower than expected for isolated dwarfs in the Standard Cosmology. This could be explained by the M31 dwarfs having experienced stronger tides than their MW counterparts.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
